A structure-preserving Chebyshev-filtered subspace iteration for the Bethe-Salpeter eigenvalue problem

The Bethe-Salpeter equation, which has many applications in both theoretical and applied physics, is generally solved via a matrix eigenvalue problem with a rich algebraic structure. The numerical solution of such structured eigenproblem calls for specific algorithms that are able to preserve the structure throughout the computation. Several structure-preserving methods have already been proposed in the literature. In this paper, we develop a polynomial filter strategy that is able to extract approximations of eigenvalues located inside a specified interval. For this, we have devised a structure-preserving Chebyshev polynomial series, along with a specialized subspace iteration method that preserves the Bethe-Salpeter structure at every step of the algorithm. All necessary details required for a robust implementation are incorporated, and the performance is illustrated with matrices arising from real applications.

==> bsefilterplotdata.txt <==
y_none,y_jackson
-0.0362,-0
-0.0233,-0
0.0246,-0
-0.006,-0
0.0062,-0
-0.0191,-0
0.0341,-0
-0.0331,-0
0.0042,-0
0.0315,-0
-0.0288,-0
-0.0158,-0
0.0359,-0
0.0069,-0
-0.037,-0
-0.0068,-0
0.0364,-0
0.014,-0
-0.0324,-0
-0.0257,-0
0.0212,-0
0.0362,-0
-0.0009,-0
-0.0366,-0
-0.0234,-0
0.0198,-0
0.0383,-0
0.0108,-0
-0.0291,-0
-0.0362,-0
-0.0038,-0
0.0324,-0
0.0352,-0
0.0028,-0
-0.0322,-0
-0.0366,-0
-0.0072,-0
0.0286,-0
0.0391,-0
0.016,-0
-0.0205,-0
-0.0401,-0
-0.0275,-0
0.0067,-0
0.0356,-0
0.0376,-0
0.0119,-0
-0.0224,-0
-0.0407,-0
-0.0306,-0
0.0004,-0
0.0312,-0
0.0413,-0
0.0246,-0
-0.0078,-0
-0.0352,-0
-0.0409,-0
-0.0218,-0
0.0104,-0
0.0364,-0
0.0413,-0
0.0226,-0
-0.0088,-0
-0.0353,-0
-0.0426,-0
-0.0269,-0
0.0031,-0
0.0315,-0
0.0436,-0
0.0334,-0
0.0064,-0
-0.0238,-0
-0.0423,-0
-0.0404,-0
-0.019,-0
0.0113,-0
0.0364,-0
0.0447,-0
0.0326,-0
0.0057,-0
-0.0238,-0
-0.0428,-0
-0.0431,-0
-0.0248,-0
0.0041,-0
0.0314,-0
0.0456,-0
0.0409,-0
0.0194,-0
-0.01,-0
-0.0354,-0
-0.0469,-0
-0.0398,-0
-0.0172,-0
0.0121,-0
0.0369,-0
0.0477,-0
0.0406,-0
0.0183,-0
-0.0108,-0
-0.036,-0
-0.0483,-0
-0.0432,-0
-0.0227,-0
0.0059,-0
0.0326,-0
0.048,-0
0.0469,-0
0.0297,-0
0.0024,-0
-0.0258,-0
-0.0456,-0
-0.0502,-0
-0.0384,-0
-0.014,-0
0.0151,-0
0.0394,-0
0.0513,-0
0.047,-0
0.0278,-0
-0.0001,-0
-0.0281,-0
-0.0476,-0
-0.0526,-0
-0.0417,-0
-0.0181,-0
0.011,-0
0.037,-0
0.0522,-0
0.0522,-0
0.0369,-0
0.0109,-0
-0.0185,-0
-0.0427,-0
-0.0549,-0
-0.0517,-0
-0.0339,-0
-0.0066,-0
0.0227,-0
0.046,-0
0.0568,-0
0.0522,-0
0.0334,-0
0.0055,-0
-0.024,-0
-0.0474,-0
-0.0584,-0
-0.0541,-0
-0.0356,-0
-0.0077,-0.0001
0.0223,-0.0001
0.0469,-0.0001
0.0596,-0.0001
0.0573,-0.0001
0.0404,-0.0001
0.0132,-0.0001
-0.0175,-0.0001
-0.044,-0.0001
-0.0599,-0.0001
-0.0612,-0.0001
-0.0474,-0.0001
-0.022,-0.0001
0.009,-0.0001
0.0381,-0.0001
0.0583,-0.0001
0.0647,-0.0001
0.0557,-0.0001
0.0335,-0.0001
0.0031,-0.0001
-0.0283,-0.0001
-0.0533,-0.0001
-0.0662,-0.0001
-0.0639,-0.0001
-0.0469,-0.0001
-0.0189,-0.0001
0.0137,-0.0001
0.0435,-0.0001
0.0638,-0.0001
0.0699,-0.0001
0.0604,-0.0001
0.0373,-0.0001
0.0056,-0.0001
-0.0276,-0.0001
-0.0551,-0.0001
-0.0709,-0.0001
-0.0713,-0.0001
-0.0562,-0.0002
-0.0287,-0.0002
0.0053,-0.0002
0.0386,-0.0002
0.064,-0.0002
0.0761,-0.0002
0.0722,-0.0002
0.0529,-0.0002
0.0223,-0.0002
-0.0135,-0.0002
-0.0469,-0.0002
-0.071,-0.0002
-0.0807,-0.0002
-0.0738,-0.0002
-0.0516,-0.0003
-0.0185,-0.0003
0.0189,-0.0003
0.053,-0.0003
0.0769,-0.0003
0.0856,-0.0003
0.0771,-0.0003
0.053,-0.0003
0.0179,-0.0003
-0.0214,-0.0003
-0.0571,-0.0003
-0.0821,-0.0004
-0.0913,-0.0004
-0.0827,-0.0004
-0.0577,-0.0005
-0.0209,-0.0005
0.0206,-0.0005
0.0589,-0.0005
0.0866,-0.0005
0.098,-0.0005
0.0908,-0.0005
0.066,-0.0005
0.0281,-0.0006
-0.0161,-0.0006
-0.0582,-0.0006
-0.0901,-0.0007
-0.1058,-0.0008
-0.1018,-0.0009
-0.0786,-0.0009
-0.04,-0.001
0.0069,-0.0011
0.0538,-0.0011
0.0919,-0.0011
0.114,-0.0011
0.1155,-0.0011
0.0957,-0.0011
0.0577,-0.0012
0.008,-0.0012
-0.0447,-0.0014
-0.0908,-0.0015
-0.1219,-0.0017
-0.1317,-0.002
-0.1179,-0.0023
-0.0823,-0.0025
-0.0305,-0.0028
0.0287,-0.0029
0.0849,-0.0031
0.128,-0.0031
0.1499,-0.0031
0.1457,-0.0032
0.1153,-0.0032
0.0629,-0.0033
-0.0031,-0.0037
-0.0716,-0.0042
-0.1307,-0.005
-0.1695,-0.0061
-0.1802,-0.0075
-0.1595,-0.009
-0.1093,-0.0106
-0.0368,-0.012
0.0467,-0.0133
0.1273,-0.0142
0.1906,-0.0146
0.2246,-0.0148
0.2212,-0.0148
0.1782,-0.0152
0.1,-0.0166
-0.0028,-0.0203
-0.1144,-0.0274
-0.2162,-0.0397
-0.2896,-0.0593
-0.3187,-0.0883
-0.2932,-0.1292
-0.2108,-0.1845
-0.0782,-0.2567
0.0887,-0.3481
0.266,-0.4607
0.424,-0.5961
0.5306,-0.7552
0.5545,-0.9385
0.4694,-1.1455
0.257,-1.375
-0.0906,-1.6252
-0.5692,-1.8933
-1.1627,-2.176
-1.8444,-2.4694
-2.5798,-2.7693
-3.3292,-3.0711
-4.0523,-3.3703
-4.7119,-3.6624
-5.2771,-3.9433
-5.7262,-4.2092
-6.0485,-4.4571
-6.2443,-4.6843
-6.3244,-4.8893
-6.3079,-5.071
-6.2202,-5.229
-6.089,-5.364
-5.942,-5.4768
-5.8034,-5.569
-5.6922,-5.6426
-5.6203,-5.6996
-5.5926,-5.7425
-5.607,-5.7736
-5.6557,-5.7952
-5.7271,-5.8094
-5.8078,-5.8181
-5.8848,-5.8229
-5.9469,-5.8252
-5.9865,-5.826
-5.9998,-5.8262
-5.9876,-5.8262
-5.954,-5.8264
-5.9062,-5.8269
-5.8526,-5.8278
-5.8017,-5.829
-5.761,-5.8304
-5.7357,-5.8319
-5.7286,-5.8333
-5.7391,-5.8346
-5.7645,-5.8356
-5.7998,-5.8365
-5.8389,-5.8371
-5.8756,-5.8375
-5.9046,-5.8377
-5.922,-5.8378
-5.9259,-5.8378
-5.9166,-5.8378
-5.8962,-5.8378
-5.8685,-5.8379
-5.8382,-5.838
-5.8101,-5.8381
-5.7881,-5.8383
-5.7755,-5.8386
-5.7736,-5.8388
-5.7822,-5.839
-5.7994,-5.8393
-5.8223,-5.8394
-5.847,-5.8396
-5.8697,-5.8397
-5.8871,-5.8397
-5.8967,-5.8398
-5.8973,-5.8398
-5.8891,-5.8398
-5.8739,-5.8398
-5.854,-5.8398
-5.8328,-5.8398
-5.8134,-5.8398
-5.7989,-5.8399
-5.7913,-5.8399
-5.7915,-5.84
-5.7994,-5.8401
-5.8136,-5.8401
-5.8317,-5.8402
-5.851,-5.8403
-5.8684,-5.8403
-5.8813,-5.8403
-5.888,-5.8403
-5.8873,-5.8404
-5.8795,-5.8404
-5.866,-5.8404
-5.8486,-5.8404
-5.8302,-5.8404
-5.8135,-5.8404
-5.801,-5.8404
-5.7946,-5.8404
-5.7951,-5.8404
-5.8026,-5.8404
-5.8159,-5.8404
-5.833,-5.8405
-5.8515,-5.8405
-5.8685,-5.8405
-5.8816,-5.8405
-5.8888,-5.8405
-5.889,-5.8405
-5.8821,-5.8405
-5.8691,-5.8405
-5.8518,-5.8405
-5.8327,-5.8405
-5.8145,-5.8405
-5.7999,-5.8405
-5.791,-5.8405
-5.7892,-5.8405
-5.7948,-5.8405
-5.8072,-5.8405
-5.8246,-5.8405
-5.8447,-5.8405
-5.8647,-5.8405
-5.8818,-5.8405
-5.8934,-5.8405
-5.8979,-5.8405
-5.8944,-5.8405
-5.8834,-5.8405
-5.8662,-5.8405
-5.8451,-5.8405
-5.8229,-5.8405
-5.8027,-5.8405
-5.7874,-5.8405
-5.7791,-5.8404
-5.7791,-5.8404
-5.7877,-5.8404
-5.8038,-5.8404
-5.8255,-5.8404
-5.8498,-5.8404
-5.8736,-5.8403
-5.8935,-5.8403
-5.9069,-5.8403
-5.9117,-5.8404
-5.907,-5.8404
-5.8934,-5.8404
-5.8722,-5.8403
-5.8463,-5.8403
-5.819,-5.8403
-5.7938,-5.8402
-5.7742,-5.8402
-5.7629,-5.8401
-5.7617,-5.8401
-5.7711,-5.84
-5.79,-5.8399
-5.8163,-5.8399
-5.8467,-5.8398
-5.8773,-5.8398
-5.9041,-5.8398
-5.9234,-5.8398
-5.9325,-5.8398
-5.9299,-5.8398
-5.9156,-5.8398
-5.891,-5.8398
-5.8589,-5.8397
-5.8235,-5.8396
-5.789,-5.8395
-5.7601,-5.8394
-5.7407,-5.8392
-5.7336,-5.839
-5.7403,-5.8388
-5.7603,-5.8385
-5.7915,-5.8383
-5.8304,-5.8381
-5.8723,-5.838
-5.9118,-5.8379
-5.9439,-5.8378
-5.964,-5.8378
-5.9691,-5.8378
-5.9579,-5.8378
-5.9311,-5.8377
-5.8914,-5.8376
-5.8434,-5.8374
-5.7927,-5.837
-5.7458,-5.8364
-5.7087,-5.8356
-5.6867,-5.8347
-5.6835,-5.8335
-5.7003,-5.8323
-5.7363,-5.8309
-5.7878,-5.8296
-5.8493,-5.8284
-5.9135,-5.8275
-5.9725,-5.8267
-6.0184,-5.8263
-6.0444,-5.8262
-6.046,-5.8262
-6.021,-5.8261
-5.9708,-5.8255
-5.8997,-5.8238
-5.815,-5.8205
-5.7265,-5.8145
-5.6449,-5.8048
-5.5815,-5.7901
-5.5461,-5.7692
-5.5461,-5.7403
-5.5857,-5.702
-5.6643,-5.6526
-5.7768,-5.5905
-5.9132,-5.5141
-6.0595,-5.4222
-6.1979,-5.3136
-6.3091,-5.1874
-6.3731,-5.0431
-6.3711,-4.8807
-6.2876,-4.7003
-6.1111,-4.5028
-5.8361,-4.2894
-5.4632,-4.0616
-4.9996,-3.8215
-4.4587,-3.5714
-3.8594,-3.3141
-3.2244,-3.0523
-2.5791,-2.789
-1.9492,-2.5274
-1.3594,-2.2703
-0.8313,-2.0206
-0.3818,-1.781
-0.0227,-1.5538
0.2409,-1.3409
0.4096,-1.144
0.4903,-0.9642
0.4947,-0.8021
0.4381,-0.6581
0.3384,-0.5321
0.214,-0.4235
0.0825,-0.3315
-0.0404,-0.2549
-0.1423,-0.1924
-0.2148,-0.1425
-0.2535,-0.1037
-0.2583,-0.0743
-0.2325,-0.0528
-0.1823,-0.0377
-0.1161,-0.0275
-0.0429,-0.0212
0.0284,-0.0175
0.0899,-0.0156
0.1356,-0.0149
0.1617,-0.0147
0.1671,-0.0147
0.1529,-0.0146
0.1223,-0.0143
0.08,-0.0137
0.0318,-0.0128
-0.0165,-0.0117
-0.0593,-0.0104
-0.0923,-0.0091
-0.1124,-0.0078
-0.1183,-0.0066
-0.1104,-0.0056
-0.0904,-0.0048
-0.0615,-0.0041
-0.0276,-0.0037
0.0073,-0.0034
0.0391,-0.0032
0.0644,-0.0031
0.0809,-0.0031
0.0872,-0.0031
0.0832,-0.0031
0.0702,-0.003
0.05,-0.003
0.0255,-0.0028
-0.0003,-0.0027
-0.0246,-0.0025
-0.0446,-0.0023
-0.0584,-0.002
-0.0648,-0.0018
-0.0637,-0.0016
-0.0555,-0.0014
-0.0417,-0.0013
-0.0241,-0.0012
-0.0049,-0.0011
0.0136,-0.0011
0.0294,-0.001
0.0411,-0.001
0.0475,-0.001
0.0483,-0.001
0.0438,-0.001
0.0348,-0.001
0.0227,-0.001
0.0089,-0.0009
-0.0049,-0.0009
-0.0173,-0.0008
-0.0269,-0.0007
-0.0331,-0.0007
-0.0353,-0.0006
-0.0336,-0.0005
-0.0286,-0.0005
-0.021,-0.0004
-0.0118,-0.0004
-0.002,-0.0004
0.0071,-0.0004
0.0148,-0.0004
0.0205,-0.0004
0.0236,-0.0004
0.0242,-0.0004
0.0225,-0.0004
0.0187,-0.0003
0.0136,-0.0003
0.0077,-0.0003
0.0016,-0.0003
-0.0041,-0.0002
-0.009,-0.0002
-0.0127,-0.0001
-0.0151,-0.0001
-0.0161,-0.0001
-0.0159,-0
-0.0145,-0
-0.0122,-0
-0.0092,-0
-0.0057,-0
-0.0019,0
0.0019,-0
0.0057,0
0.0092,0
0.0122,0
0.0145,0
0.0159,0
0.0161,0.0001
0.0151,0.0001
0.0127,0.0001
0.009,0.0002
0.0041,0.0002
-0.0016,0.0003
-0.0077,0.0003
-0.0136,0.0003
-0.0187,0.0003
-0.0225,0.0004
-0.0242,0.0004
-0.0236,0.0004
-0.0205,0.0004
-0.0149,0.0004
-0.0071,0.0004
0.002,0.0004
0.0117,0.0004
0.021,0.0004
0.0286,0.0005
0.0336,0.0005
0.0353,0.0006
0.0331,0.0007
0.0269,0.0007
0.0173,0.0008
0.0049,0.0009
-0.0089,0.0009
-0.0227,0.001
-0.0348,0.001
-0.0438,0.001
-0.0483,0.001
-0.0475,0.001
-0.0411,0.001
-0.0295,0.001
-0.0136,0.0011
0.0049,0.0011
0.0241,0.0012
0.0417,0.0013
0.0555,0.0014
0.0637,0.0016
0.0648,0.0018
0.0584,0.002
0.0446,0.0023
0.0246,0.0025
0.0004,0.0027
-0.0255,0.0028
-0.05,0.003
-0.0701,0.003
-0.0832,0.0031
-0.0872,0.0031
-0.0809,0.0031
-0.0645,0.0031
-0.0391,0.0032
-0.0074,0.0033
0.0275,0.0037
0.0615,0.0041
0.0904,0.0048
0.1103,0.0056
0.1183,0.0066
0.1124,0.0078
0.0923,0.0091
0.0593,0.0104
0.0165,0.0117
-0.0317,0.0128
-0.0799,0.0137
-0.1222,0.0143
-0.1529,0.0146
-0.1671,0.0147
-0.1618,0.0147
-0.1356,0.0149
-0.0899,0.0156
-0.0284,0.0175
0.0428,0.0211
0.116,0.0275
0.1823,0.0377
0.2324,0.0528
0.2583,0.0743
0.2536,0.1037
0.2149,0.1425
0.1424,0.1923
0.0405,0.2548
-0.0824,0.3313
-0.2138,0.4234
-0.3383,0.5319
-0.438,0.658
-0.4947,0.8019
-0.4904,0.9639
-0.4098,1.1437
-0.2412,1.3407
0.0222,1.5535
0.3813,1.7807
0.8306,2.0203
1.3586,2.2699
1.9484,2.527
2.5782,2.7887
3.2235,3.0519
3.8585,3.3137
4.4579,3.5711
4.9989,3.8212
5.4626,4.0613
5.8356,4.2891
6.1108,4.5026
6.2874,4.7001
6.3711,4.8804
6.3731,5.0429
6.3092,5.1872
6.1981,5.3134
6.0597,5.4221
5.9134,5.514
5.777,5.5904
5.6644,5.6525
5.5858,5.7019
5.5462,5.7403
5.546,5.7691
5.5814,5.7901
5.6448,5.8048
5.7264,5.8145
5.8149,5.8205
5.8996,5.8238
5.9707,5.8255
6.021,5.8261
6.046,5.8262
6.0445,5.8262
6.0184,5.8263
5.9726,5.8267
5.9136,5.8275
5.8494,5.8284
5.7879,5.8296
5.7363,5.8309
5.7004,5.8323
5.6835,5.8335
5.6867,5.8347
5.7086,5.8356
5.7457,5.8364
5.7927,5.837
5.8433,5.8374
5.8914,5.8376
5.931,5.8377
5.9579,5.8378
5.9691,5.8378
5.964,5.8378
5.9439,5.8378
5.9119,5.8379
5.8723,5.838
5.8305,5.8381
5.7916,5.8383
5.7603,5.8385
5.7403,5.8388
5.7336,5.839
5.7407,5.8392
5.7601,5.8394
5.789,5.8395
5.8234,5.8396
5.8589,5.8397
5.8909,5.8398
5.9156,5.8398
5.9299,5.8398
5.9325,5.8398
5.9234,5.8398
5.9041,5.8398
5.8773,5.8398
5.8467,5.8398
5.8163,5.8399
5.79,5.8399
5.7711,5.84
5.7617,5.8401
5.7629,5.8401
5.7741,5.8402
5.7937,5.8402
5.8189,5.8403
5.8463,5.8403
5.8722,5.8403
5.8933,5.8404
5.907,5.8404
5.9117,5.8404
5.9069,5.8403
5.8935,5.8403
5.8736,5.8403
5.8498,5.8404
5.8255,5.8404
5.8039,5.8404
5.7877,5.8404
5.7791,5.8404
5.7791,5.8404
5.7874,5.8405
5.8027,5.8405
5.8229,5.8405
5.845,5.8405
5.8662,5.8405
5.8834,5.8405
5.8944,5.8405
5.8979,5.8405
5.8934,5.8405
5.8818,5.8405
5.8648,5.8405
5.8448,5.8405
5.8246,5.8405
5.8072,5.8405
5.7948,5.8405
5.7892,5.8405
5.791,5.8405
5.7999,5.8405
5.8145,5.8405
5.8327,5.8405
5.8518,5.8405
5.8691,5.8405
5.8821,5.8405
5.889,5.8405
5.8888,5.8405
5.8816,5.8405
5.8685,5.8405
5.8515,5.8405
5.8331,5.8405
5.8159,5.8404
5.8026,5.8404
5.7951,5.8404
5.7946,5.8404
5.801,5.8404
5.8135,5.8404
5.8302,5.8404
5.8486,5.8404
5.8659,5.8404
5.8795,5.8404
5.8873,5.8404
5.888,5.8403
5.8814,5.8403
5.8684,5.8403
5.851,5.8403
5.8317,5.8402
5.8136,5.8401
5.7994,5.8401
5.7915,5.84
5.7913,5.8399
5.7989,5.8399
5.8134,5.8398
5.8327,5.8398
5.854,5.8398
5.8738,5.8398
5.8891,5.8398
5.8972,5.8398
5.8967,5.8398
5.8871,5.8397
5.8698,5.8397
5.847,5.8396
5.8223,5.8394
5.7995,5.8393
5.7822,5.839
5.7736,5.8388
5.7755,5.8386
5.7881,5.8383
5.81,5.8381
5.8382,5.838
5.8685,5.8379
5.8962,5.8378
5.9166,5.8378
5.9259,5.8378
5.9221,5.8378
5.9047,5.8377
5.8757,5.8375
5.8389,5.8371
5.7998,5.8365
5.7646,5.8356
5.7392,5.8346
5.7286,5.8333
5.7357,5.8319
5.7609,5.8304
5.8016,5.829
5.8525,5.8278
5.9061,5.8269
5.954,5.8264
5.9875,5.8262
5.9998,5.8262
5.9865,5.826
5.947,5.8252
5.8849,5.8229
5.8079,5.8181
5.7272,5.8094
5.6557,5.7952
5.607,5.7737
5.5926,5.7426
5.6203,5.6997
5.6921,5.6426
5.8033,5.5691
5.9418,5.4769
6.0888,5.3641
6.22,5.2292
6.3079,5.0712
6.3244,4.8896
6.2445,4.6846
6.0489,4.4574
5.7268,4.2096
5.2778,3.9437
4.7128,3.6628
4.0533,3.3707
3.3302,3.0716
2.5808,2.7697
1.8454,2.4698
1.1636,2.1764
0.5699,1.8937
0.0912,1.6255
-0.2566,1.3754
-0.4692,1.1458
-0.5545,0.9388
-0.5307,0.7555
-0.4242,0.5963
-0.2662,0.4609
-0.0889,0.3482
0.078,0.2568
0.2107,0.1846
0.2931,0.1293
0.3187,0.0883
0.2897,0.0593
0.2163,0.0398
0.1145,0.0274
0.0029,0.0203
-0.0999,0.0166
-0.1781,0.0152
-0.2211,0.0148
-0.2246,0.0148
-0.1907,0.0146
-0.1274,0.0142
-0.0468,0.0133
0.0366,0.012
0.1092,0.0106
0.1594,0.009
0.1802,0.0075
0.1695,0.0061
0.1308,0.005
0.0717,0.0042
0.0032,0.0037
-0.0628,0.0033
-0.1152,0.0032
-0.1457,0.0032
-0.1499,0.0031
-0.1281,0.0031
-0.085,0.0031
-0.0288,0.003
0.0304,0.0028
0.0822,0.0025
0.1179,0.0023
0.1317,0.002
0.1219,0.0017
0.0909,0.0015
0.0448,0.0014
-0.0079,0.0012
-0.0577,0.0012
-0.0957,0.0011
-0.1155,0.0011
-0.114,0.0011
-0.092,0.0011
-0.0539,0.0011
-0.007,0.0011
0.04,0.001
0.0785,0.0009
0.1018,0.0009
0.1058,0.0008
0.0902,0.0007
0.0582,0.0006
0.0162,0.0006
-0.028,0.0006
-0.066,0.0005
-0.0908,0.0005
-0.098,0.0005
-0.0866,0.0005
-0.059,0.0005
-0.0207,0.0005
0.0208,0.0005
0.0576,0.0005
0.0826,0.0004
0.0913,0.0004
0.0821,0.0004
0.0571,0.0003
0.0214,0.0003
-0.0178,0.0003
-0.053,0.0003
-0.0771,0.0003
-0.0856,0.0003
-0.0769,0.0003
-0.0531,0.0003
-0.019,0.0003
0.0184,0.0003
0.0516,0.0003
0.0738,0.0002
0.0807,0.0002
0.071,0.0002
0.047,0.0002
0.0135,0.0002
-0.0222,0.0002
-0.0529,0.0002
-0.0722,0.0002
-0.0761,0.0002
-0.064,0.0002
-0.0386,0.0002
-0.0053,0.0002
0.0287,0.0002
0.0562,0.0002
0.0713,0.0001
0.0709,0.0001
0.0552,0.0001
0.0276,0.0001
-0.0056,0.0001
-0.0372,0.0001
-0.0604,0.0001
-0.0699,0.0001
-0.0638,0.0001
-0.0435,0.0001
-0.0137,0.0001
0.0188,0.0001
0.0468,0.0001
0.0639,0.0001
0.0662,0.0001
0.0534,0.0001
0.0283,0.0001
-0.0031,0.0001
-0.0334,0.0001
-0.0557,0.0001
-0.0647,0.0001
-0.0583,0.0001
-0.0382,0.0001
-0.0091,0.0001
0.0219,0.0001
0.0474,0.0001
0.0612,0.0001
0.06,0.0001
0.0441,0.0001
0.0175,0.0001
-0.0132,0.0001
-0.0404,0.0001
-0.0573,0.0001
-0.0596,0.0001
-0.0469,0.0001
-0.0224,0.0001
0.0077,0.0001
0.0356,0
0.0541,0
0.0584,0
0.0474,0
0.0241,0
-0.0055,0
-0.0334,0
-0.0522,0
-0.0568,0
-0.046,0
-0.0228,0
0.0066,0
0.0339,0
0.0517,0
0.0549,0
0.0427,0
0.0185,0
-0.0108,0
-0.0369,0
-0.0522,0
-0.0522,0
-0.037,0
-0.011,0
0.0181,0
0.0417,0
0.0526,0
0.0476,0
0.0282,0
0.0001,0
-0.0278,0
-0.0469,0
-0.0513,0
-0.0395,0
-0.0151,0
0.014,0
0.0384,0
0.0502,0
0.0456,0
0.0259,0
-0.0024,0
-0.0297,0
-0.0469,0
-0.048,0
-0.0326,0
-0.006,0
0.0227,0
0.0432,0
0.0483,0
0.0361,0
0.0108,0
-0.0183,0
-0.0406,0
-0.0477,0
-0.0369,0
-0.0122,0
0.0172,0
0.0398,0
0.0469,0
0.0355,0
0.01,0
-0.0194,0
-0.0409,0
-0.0456,0
-0.0314,0
-0.0042,0
0.0248,0
0.0431,0
0.0428,0
0.0238,0
-0.0056,0
-0.0325,0
-0.0447,0
-0.0365,0
-0.0114,0
0.019,0
0.0403,0
0.0423,0
0.0238,0
-0.0064,0
-0.0334,0
-0.0436,0
-0.0315,0
-0.0032,0
0.0268,0
0.0426,0
0.0353,0
0.0088,0
-0.0226,0
-0.0413,0
-0.0364,0
-0.0104,0
0.0217,0
0.0409,0
0.0352,0
0.0078,0
-0.0246,0
-0.0413,0
-0.0312,0
-0.0005,0
0.0306,0
0.0407,0
0.0225,0
-0.0118,0
-0.0376,0
-0.0356,0
-0.0067,0
0.0274,0
0.0401,0
0.0205,0
-0.016,0
-0.0391,0
-0.0286,0
0.0071,0
0.0366,0
0.0322,0
-0.0028,0
-0.0352,0
-0.0325,0
0.0038,0
0.0361,0
0.0291,0
-0.0108,0
-0.0383,0
-0.0199,0
0.0234,0
0.0367,0
0.001,0
-0.0362,0
-0.0213,0
0.0257,0
0.0325,0
-0.0139,0
-0.0365,0
0.0067,0
0.037,0
-0.0068,0
-0.0359,0
0.0157,0
0.0289,0
-0.0314,0
-0.0043,0
0.0331,0
-0.034,0
0.0189,0
-0.006,0
0.0058,0
-0.0245,0
0.0235,0
0.0328,0


==> filterplotdata.txt <==
y_none,y_jackson
-0.0096,0
-0.006,0
0.0066,0
-0.0018,0
0.0019,0
-0.0053,0
0.0091,0
-0.0085,0
0.0006,0
0.0085,0
-0.0072,0
-0.0046,0
0.0092,0
0.0024,0
-0.0096,0
-0.0024,0
0.0093,0
0.0043,0
-0.0081,0
-0.0072,0
0.0049,0
0.0096,0
0.0005,0
-0.0092,0
-0.0067,0
0.0044,0
0.01,0
0.0036,0
-0.0069,0
-0.0096,0
-0.0019,0
0.0078,0
0.0094,0
0.0017,0
-0.0076,0
-0.0097,0
-0.0028,0
0.0065,0
0.0101,0
0.0051,0
-0.0042,0
-0.01,0
-0.0078,0
0.0006,0
0.0084,0
0.0099,0
0.0041,0
-0.0046,0
-0.0101,0
-0.0085,0
-0.0011,0
0.007,0
0.0105,0
0.0072,0
-0.0006,0
-0.008,0
-0.0105,0
-0.0066,0
0.0012,0
0.0083,0
0.0105,0
0.0068,0
-0.0008,0
-0.0079,0
-0.0107,0
-0.0078,0
-0.0007,0
0.0067,0
0.0106,0
0.0092,0
0.0031,0
-0.0045,0
-0.0098,0
-0.0104,0
-0.0061,0
0.0011,0
0.0078,0
0.0109,0
0.009,0
0.0031,0
-0.0042,0
-0.0097,0
-0.0109,0
-0.0074,0
-0.0008,0
0.0061,0
0.0105,0
0.0106,0
0.0063,0
-0.0005,0
-0.0071,0
-0.0109,0
-0.0104,0
-0.0058,0
0.001,0
0.0074,0
0.011,0
0.0105,0
0.0061,0
-0.0005,0
-0.007,0
-0.0109,0
-0.0109,0
-0.0071,0
-0.0007,0
0.0059,0
0.0104,0
0.0114,0
0.0085,0
0.0028,0
-0.0039,0
-0.0093,0
-0.0117,0
-0.0102,0
-0.0054,0
0.0012,0
0.0073,0
0.0112,0
0.0115,0
0.0082,0
0.0024,0
-0.0042,0
-0.0095,0
-0.0119,0
-0.0107,0
-0.0063,0
-0.0001,0
0.0062,0
0.0107,0
0.012,0
0.0099,0
0.0049,0
-0.0015,0
-0.0075,0
-0.0113,0
-0.012,0
-0.0094,0
-0.0041,0
0.0023,0
0.0081,0
0.0117,0
0.0121,0
0.0093,0
0.004,0
-0.0024,0
-0.0081,0
-0.0117,0
-0.0123,0
-0.0097,0
-0.0046,0
0.0017,0
0.0076,0
0.0116,0
0.0126,0
0.0105,0
0.0057,0
-0.0004,0
-0.0065,0
-0.011,0
-0.0128,0
-0.0115,0
-0.0074,0
-0.0015,0
0.0047,0
0.0099,0
0.0127,0
0.0125,0
0.0094,0
0.0041,0
-0.0022,0
-0.008,0
-0.0119,0
-0.0131,0
-0.0114,0
-0.007,0
-0.0011,0
0.0051,0
0.0102,0
0.013,0
0.0129,0
0.01,0
0.0049,0
-0.0014,0
-0.0073,0
-0.0116,0
-0.0135,0
-0.0124,0
-0.0087,0
-0.0031,0
0.0031,0
0.0087,0
0.0125,0
0.0137,0
0.012,0
0.0078,0
0.002,0
-0.0042,0
-0.0096,0
-0.0131,0
-0.0138,0
-0.0118,0
-0.0074,0
-0.0015,0
0.0048,0
0.0101,0
0.0134,0
0.014,0
0.0119,0
0.0074,0
0.0015,0
-0.0048,0
-0.0101,0
-0.0135,0
-0.0143,0
-0.0123,0
-0.008,0
-0.0021,0
0.0042,0
0.0097,0
0.0134,0
0.0146,0
0.013,0
0.009,0
0.0033,0
-0.003,0
-0.0088,0
-0.013,0
-0.0148,0
-0.0139,0
-0.0104,0
-0.005,0
0.0012,0
0.0073,0
0.0121,0
0.0147,0
0.0147,0
0.012,0
0.0072,0
0.0011,0
-0.0052,0
-0.0107,0
-0.0142,0
-0.0153,0
-0.0137,0
-0.0097,0
-0.004,0
0.0024,0
0.0084,0
0.013,0
0.0154,0
0.0151,0
0.0122,0
0.0073,0
0.0011,0
-0.0054,0
-0.0109,0
-0.0146,0
-0.0159,0
-0.0145,0
-0.0106,0
-0.005,0
0.0014,0
0.0077,0
0.0127,0
0.0156,0
0.016,0
0.0137,0
0.0092,0
0.0031,0
-0.0034,0
-0.0095,0
-0.014,0
-0.0163,0
-0.0159,0
-0.013,0
-0.008,0
-0.0017,0
0.0049,0
0.0108,0
0.0149,0
0.0167,0
0.0159,0
0.0126,0
0.0072,0
0.0007,0
-0.0059,0
-0.0116,0
-0.0156,0
-0.0171,0
-0.016,0
-0.0124,0
-0.0069,0
-0.0002,0
0.0064,0
0.0121,0
0.016,0
0.0175,0
0.0163,0
0.0126,0
0.0069,0
0.0002,0
-0.0065,0
-0.0123,0
-0.0163,0
-0.0178,0
-0.0167,0
-0.0131,0
-0.0075,0
-0.0007,0
0.0061,0
0.0121,0
0.0164,0
0.0182,0
0.0173,0
0.0139,0
0.0085,0
0.0017,0
-0.0053,0
-0.0116,0
-0.0162,0
-0.0185,0
-0.0181,0
-0.0151,0
-0.0099,0
-0.0032,0
0.0039,0
0.0105,0
0.0157,0
0.0186,0
0.0188,0
0.0164,0
0.0116,0
0.0052,0
-0.0021,0
-0.009,0
-0.0147,0
-0.0184,0
-0.0195,0
-0.0178,0
-0.0137,0
-0.0076,0
-0.0004,0
0.0069,0
0.0133,0
0.0178,0
0.0199,0
0.0192,0
0.0159,0
0.0103,0
0.0033,0
-0.0042,0
-0.0112,0
-0.0166,0
-0.0198,0
-0.0203,0
-0.018,0
-0.0133,0
-0.0067,0
0.0008,0
0.0083,0
0.0147,0
0.0191,0
0.0209,0
0.02,0
0.0163,0
0.0104,0
0.0031,0
-0.0047,0
-0.0119,0
-0.0175,0
-0.0208,0
-0.0214,0
-0.0191,0
-0.0142,0
-0.0074,0
0.0004,0
0.0082,0
0.0149,0
0.0198,0
0.022,0
0.0213,0
0.0179,0
0.012,0
0.0046,0
-0.0035,0
-0.0112,0
-0.0175,0
-0.0215,0
-0.0227,0
-0.021,0
-0.0165,0
-0.0098,0
-0.0019,0
0.0064,0
0.0139,0
0.0196,0
0.0228,0
0.0231,0
0.0205,0
0.0151,0
0.0078,0
-0.0006,0
-0.0089,0
-0.0162,0
-0.0214,0
-0.0239,0
-0.0234,0
-0.0199,0
-0.0138,0
-0.0059,0
0.0028,0
0.0111,0
0.0182,0
0.0229,0
0.0248,0
0.0236,0
0.0193,0
0.0126,0
0.0043,0
-0.0046,0
-0.0131,0
-0.0199,0
-0.0242,0
-0.0256,0
-0.0237,0
-0.0189,0
-0.0117,0
-0.0029,0
0.0063,0
0.0147,0
0.0214,0
0.0254,0
0.0264,0
0.024,0
0.0187,0
0.0109,0
0.0018,0
-0.0076,0
-0.0161,0
-0.0227,0
-0.0266,0
-0.0272,0
-0.0244,0
-0.0186,0
-0.0105,0
-0.001,0
0.0087,0
0.0173,0
0.0239,0
0.0277,0
0.028,0
0.025,0
0.0188,0
0.0103,0
0.0005,0
-0.0095,0
-0.0183,0
-0.0251,0
-0.0288,0
-0.029,0
-0.0257,0
-0.0193,0
-0.0105,0
-0.0003,0
0.01,0
0.0192,0
0.0261,0
0.0299,0
0.0301,0
0.0267,0
0.02,0
0.0109,0
0.0004,0
-0.0103,0
-0.0198,0
-0.027,0
-0.031,0
-0.0313,0
-0.0279,0
-0.0211,0
-0.0117,0
-0.0008,0
0.0103,0
0.0203,0
0.0279,0
0.0322,0
0.0327,0
0.0293,0
0.0224,0
0.0128,0
0.0015,0
-0.0101,0
-0.0205,0
-0.0286,0
-0.0334,0
-0.0343,0
-0.031,0
-0.0241,0
-0.0142,0
-0.0025,0
0.0095,0
0.0206,0
0.0293,0
0.0346,0
0.0359,0
0.0329,0
0.026,0
0.016,0
0.0039,0.0001
-0.0087,0.0001
-0.0204,0.0001
-0.0299,0.0001
-0.0359,0.0001
-0.0377,0.0001
-0.0351,0.0001
-0.0283,0.0001
-0.0181,0.0001
-0.0057,0.0001
0.0076,0.0001
0.02,0.0001
0.0303,0.0001
0.0371,0.0001
0.0396,0.0001
0.0375,0.0001
0.0309,0.0001
0.0207,0.0001
0.0078,0.0001
-0.0061,0.0001
-0.0194,0.0001
-0.0306,0.0001
-0.0383,0.0001
-0.0417,0.0001
-0.0401,0.0001
-0.0339,0.0001
-0.0236,0.0001
-0.0104,0.0001
0.0042,0.0001
0.0185,0.0001
0.0307,0.0001
0.0395,0.0001
0.0438,0.0001
0.043,0.0001
0.0372,0.0001
0.0269,0.0001
0.0133,0.0001
-0.002,0.0001
-0.0172,0.0001
-0.0307,0.0001
-0.0407,0.0001
-0.0461,0.0001
-0.0461,0.0001
-0.0408,0.0001
-0.0306,0.0001
-0.0167,0.0001
-0.0007,0.0001
0.0157,0.0001
0.0304,0.0001
0.0418,0.0001
0.0484,0.0001
0.0495,0.0001
0.0448,0.0001
0.0348,0.0002
0.0206,0.0002
0.0038,0.0002
-0.0137,0.0002
-0.0299,0.0002
-0.0429,0.0002
-0.051,0.0002
-0.0532,0.0002
-0.0493,0.0002
-0.0396,0.0002
-0.025,0.0002
-0.0074,0.0002
0.0115,0.0002
0.0293,0.0002
0.0439,0.0002
0.0537,0.0002
0.0573,0.0002
0.0543,0.0002
0.0449,0.0002
0.0301,0.0003
0.0115,0.0003
-0.0088,0.0003
-0.0284,0.0003
-0.045,0.0003
-0.0566,0.0003
-0.0618,0.0003
-0.0599,0.0003
-0.0509,0.0003
-0.0358,0.0003
-0.0162,0.0003
0.0057,0.0003
0.0273,0.0003
0.0461,0.0003
0.0599,0.0004
0.067,0.0004
0.0663,0.0004
0.0578,0.0004
0.0424,0.0005
0.0216,0.0005
-0.0021,0.0005
-0.0261,0.0005
-0.0475,0.0005
-0.0638,0.0005
-0.0729,0.0005
-0.0737,0.0005
-0.0658,0.0005
-0.05,0.0005
-0.0279,0.0005
-0.002,0.0006
0.0247,0.0006
0.0492,0.0006
0.0685,0.0007
0.0801,0.0007
0.0826,0.0008
0.0754,0.0009
0.0591,0.0009
0.0353,0.001
0.0068,0.001
-0.0233,0.0011
-0.0515,0.0011
-0.0744,0.0011
-0.0891,0.0011
-0.0936,0.0011
-0.0872,0.0011
-0.0701,0.0012
-0.0443,0.0012
-0.0123,0.0012
0.0221,0.0013
0.055,0.0014
0.0824,0.0015
0.1008,0.0017
0.1079,0.0019
0.1022,0.0021
0.0842,0.0023
0.0554,0.0026
0.0189,0.0027
-0.0213,0.0029
-0.0603,0.003
-0.0937,0.0031
-0.1171,0.0031
-0.1273,0.0032
-0.1226,0.0032
-0.1028,0.0032
-0.0698,0.0033
-0.0268,0.0034
0.0214,0.0037
0.0693,0.0042
0.111,0.0048
0.1413,0.0057
0.1558,0.0067
0.152,0.0079
0.1294,0.0091
0.0897,0.0105
0.0366,0.0117
-0.0241,0.0128
-0.0856,0.0137
-0.1403,0.0143
-0.1812,0.0147
-0.2022,0.0148
-0.1995,0.0148
-0.1715,0.0149
-0.1198,0.0157
-0.0489,0.0175
0.0341,0.0212
0.1199,0.0276
0.1982,0.0377
0.2584,0.0528
0.2912,0.0743
0.2895,0.1037
0.2495,0.1425
0.1718,0.1924
0.0611,0.2548
-0.0728,0.3314
-0.2163,0.4234
-0.3524,0.532
-0.4621,0.658
-0.5257,0.8019
-0.5246,0.964
-0.4432,1.1438
-0.2698,1.3407
0.0017,1.5535
0.3712,1.7807
0.832,2.0203
1.3714,2.27
1.9708,2.527
2.6075,2.7887
3.2563,3.0519
3.8907,3.3137
4.4858,3.5711
5.0191,3.8212
5.4729,4.0613
5.8349,4.2891
6.0991,4.5026
6.2663,4.7001
6.3432,4.8805
6.3418,5.043
6.2782,5.1872
6.1711,5.3135
6.0398,5.4221
5.9031,5.514
5.7773,5.5904
5.6753,5.6525
5.6058,5.702
5.5729,5.7403
5.5761,5.7691
5.6113,5.7901
5.6709,5.8048
5.7455,5.8145
5.8249,5.8205
5.8993,5.8238
5.9603,5.8255
6.0017,5.8261
6.0202,5.8262
6.0154,5.8262
5.9897,5.8264
5.9475,5.8268
5.8953,5.8275
5.8399,5.8285
5.7884,5.8296
5.7466,5.8309
5.7192,5.8323
5.7084,5.8335
5.7147,5.8347
5.7363,5.8357
5.7697,5.8364
5.81,5.837
5.852,5.8374
5.8904,5.8376
5.9206,5.8378
5.9393,5.8378
5.9447,5.8378
5.9368,5.8378
5.9173,5.8378
5.8891,5.8379
5.8562,5.838
5.8229,5.8382
5.7934,5.8383
5.7712,5.8386
5.7589,5.8388
5.7576,5.839
5.767,5.8392
5.7855,5.8394
5.8104,5.8395
5.8381,5.8397
5.8652,5.8397
5.888,5.8398
5.9039,5.8398
5.911,5.8398
5.9088,5.8398
5.8978,5.8398
5.8799,5.8398
5.8574,5.8398
5.8337,5.8399
5.8117,5.8399
5.7943,5.84
5.7837,5.84
5.7811,5.8401
5.7864,5.8401
5.7989,5.8402
5.8166,5.8403
5.8371,5.8403
5.8574,5.8403
5.875,5.8404
5.8874,5.8404
5.8932,5.8404
5.8918,5.8404
5.8835,5.8404
5.8696,5.8404
5.8522,5.8404
5.8337,5.8404
5.8166,5.8404
5.8033,5.8404
5.7955,5.8404
5.7942,5.8404
5.7995,5.8405
5.8105,5.8405
5.8255,5.8405
5.8425,5.8405
5.8589,5.8405
5.8726,5.8405
5.8815,5.8405
5.8846,5.8405
5.8814,5.8405
5.8724,5.8405
5.8591,5.8405
5.8433,5.8405
5.8273,5.8405
5.8134,5.8405
5.8036,5.8405
5.7994,5.8405
5.8012,5.8405
5.8089,5.8405
5.8213,5.8405
5.8365,5.8405
5.8525,5.8405
5.8668,5.8405
5.8773,5.8405
5.8825,5.8405
5.8815,5.8405
5.8746,5.8405
5.8625,5.8405
5.8471,5.8405
5.8306,5.8405
5.8155,5.8405
5.804,5.8404
5.7979,5.8404
5.7982,5.8404
5.805,5.8404
5.8173,5.8404
5.8335,5.8404
5.8512,5.8404
5.8677,5.8404
5.8806,5.8404
5.8879,5.8404
5.8881,5.8404
5.8813,5.8404
5.8681,5.8403
5.8504,5.8403
5.8307,5.8403
5.8119,5.8402
5.797,5.8402
5.7883,5.8401
5.7873,5.84
5.7946,5.84
5.8092,5.8399
5.8293,5.8398
5.8519,5.8398
5.8738,5.8398
5.8916,5.8398
5.9024,5.8398
5.9042,5.8398
5.8963,5.8398
5.8796,5.8397
5.8561,5.8397
5.8292,5.8396
5.8028,5.8394
5.7811,5.8393
5.7675,5.839
5.7646,5.8388
5.7734,5.8386
5.7933,5.8383
5.8216,5.8381
5.8546,5.838
5.8873,5.8379
5.9147,5.8378
5.9322,5.8378
5.9365,5.8378
5.926,5.8378
5.9015,5.8377
5.8658,5.8375
5.8239,5.8371
5.7817,5.8365
5.7461,5.8356
5.723,5.8346
5.717,5.8333
5.7304,5.8319
5.7626,5.8304
5.8101,5.829
5.8664,5.8278
5.9235,5.8269
5.9722,5.8264
6.0039,5.8262
6.012,5.8262
5.9926,5.826
5.9463,5.8252
5.8774,5.8229
5.7949,5.8181
5.7105,5.8094
5.6379,5.7952
5.5907,5.7737
5.5803,5.7426
5.6138,5.6997
5.6923,5.6427
5.8102,5.5691
5.9544,5.4769
6.1051,5.3641
6.2375,5.2292
6.3239,5.0712
6.3366,4.8896
6.251,4.6846
6.0487,4.4574
5.7199,4.2096
5.2654,3.9437
4.6968,3.6629
4.0362,3.3708
3.3146,3.0716
2.5692,2.7697
1.8395,2.4698
1.1643,2.1764
0.5772,1.8937
0.1038,1.6255
-0.2407,1.3754
-0.4525,1.1458
-0.5396,0.9388
-0.5199,0.7555
-0.4193,0.5963
-0.2679,0.4609
-0.0969,0.3482
0.065,0.2568
0.1947,0.1846
0.2768,0.1293
0.3047,0.0883
0.2802,0.0593
0.2129,0.0398
0.1177,0.0274
0.0121,0.0203
-0.0861,0.0167
-0.1621,0.0152
-0.2055,0.0148
-0.2119,0.0148
-0.183,0.0146
-0.1259,0.0142
-0.0519,0.0133
0.026,0.012
0.0947,0.0106
0.1436,0.009
0.1656,0.0075
0.1586,0.0061
0.1254,0.005
0.0727,0.0042
0.0105,0.0037
-0.0506,0.0033
-0.1001,0.0032
-0.1303,0.0032
-0.1369,0.0032
-0.1196,0.0031
-0.0826,0.0031
-0.0328,0.003
0.0207,0.0028
0.0685,0.0025
0.1026,0.0023
0.1175,0.002
0.1112,0.0017
0.0856,0.0015
0.0458,0.0014
-0.0007,0.0012
-0.0456,0.0012
-0.081,0.0011
-0.1008,0.0011
-0.1019,0.0011
-0.0846,0.0011
-0.0527,0.0011
-0.0121,0.0011
0.0296,0.001
0.0647,0.0009
0.087,0.0009
0.0928,0.0008
0.0814,0.0007
0.0552,0.0006
0.0195,0.0006
-0.019,0.0006
-0.053,0.0005
-0.0762,0.0005
-0.0847,0.0005
-0.0769,0.0005
-0.0548,0.0005
-0.0228,0.0005
0.0129,0.0005
0.0453,0.0005
0.0684,0.0004
0.0778,0.0004
0.072,0.0004
0.0524,0.0003
0.0229,0.0003
-0.0104,0.0003
-0.0411,0.0003
-0.0631,0.0003
-0.0722,0.0003
-0.0668,0.0003
-0.0483,0.0003
-0.0204,0.0003
0.0111,0.0003
0.0398,0.0003
0.06,0.0002
0.0676,0.0002
0.0614,0.0002
0.0427,0.0002
0.0155,0.0002
-0.0144,0.0002
-0.0409,0.0002
-0.0585,0.0002
-0.0636,0.0002
-0.0553,0.0002
-0.0355,0.0002
-0.0085,0.0002
0.02,0.0002
0.0437,0.0002
0.0578,0.0001
0.0592,0.0001
0.0479,0.0001
0.0263,0.0001
-0.0008,0.0001
-0.0273,0.0001
-0.0474,0.0001
-0.0569,0.0001
-0.0536,0.0001
-0.0384,0.0001
-0.0148,0.0001
0.0118,0.0001
0.0355,0.0001
0.0508,0.0001
0.0543,0.0001
0.0454,0.0001
0.0261,0.0001
0.001,0.0001
-0.0241,0.0001
-0.0432,0.0001
-0.052,0.0001
-0.0485,0.0001
-0.0334,0.0001
-0.0106,0.0001
0.0145,0.0001
0.0359,0.0001
0.0484,0.0001
0.049,0.0001
0.0376,0.0001
0.017,0.0001
-0.0075,0.0001
-0.0299,0.0001
-0.0447,0.0001
-0.0481,0.0001
-0.0393,0.0001
-0.0206,0.0001
0.0031,0.0001
0.0259,0
0.0417,0
0.0466,0
0.0393,0
0.0217,0
-0.0015,0
-0.0241,0
-0.0401,0
-0.0451,0
-0.0379,0
-0.0205,0
0.0024,0
0.0245,0
0.0396,0
0.0436,0
0.0352,0
0.017,0
-0.0059,0
-0.027,0
-0.0401,0
-0.0416,0
-0.0308,0
-0.0111,0
0.0118,0
0.031,0
0.0408,0
0.0382,0
0.024,0
0.0025,0
-0.0196,0
-0.0355,0
-0.0401,0
-0.0321,0
-0.0139,0
0.0086,0
0.0282,0
0.0386,0
0.0362,0
0.0219,0
0.0004,0
-0.0212,0
-0.0354,0
-0.0376,0
-0.0267,0
-0.0067,0
0.0156,0
0.0323,0
0.0374,0
0.0291,0
0.0103,0
-0.0122,0
-0.0301,0
-0.0367,0
-0.0295,0
-0.0112,0
0.0113,0
0.0294,0
0.036,0
0.0283,0
0.0095,0
-0.0131,0
-0.0303,0
-0.035,0
-0.0253,0
-0.005,0
0.0174,0
0.0322,0
0.0331,0
0.0196,0
-0.0026,0
-0.0235,0
-0.0338,0
-0.0286,0
-0.0102,0
0.0129,0
0.0299,0
0.0325,0
0.0194,0
-0.0033,0
-0.0242,0
-0.033,0
-0.0248,0
-0.0039,0
0.0191,0
0.0319,0
0.0275,0
0.0081,0
-0.0158,0
-0.0308,0
-0.0281,0
-0.0092,0
0.0152,0
0.0304,0
0.0272,0
0.0072,0
-0.0174,0
-0.0308,0
-0.0242,0
-0.0016,0
0.0221,0
0.0307,0
0.0178,0
-0.0077,0
-0.0277,0
-0.0272,0
-0.0061,0
0.0197,0
0.03,0
0.0162,0
-0.0109,0
-0.029,0
-0.0221,0
0.0043,0
0.0269,0
0.0246,0
-0.0011,0
-0.0258,0
-0.0247,0
0.0019,0
0.0265,0
0.0222,0
-0.0072,0
-0.0283,0
-0.0155,0
0.0167,0
0.0274,0
0.0015,0
-0.0266,0
-0.0164,0
0.0185,0
0.0244,0
-0.0097,0
-0.0271,0
0.0044,0
0.0275,0
-0.0045,0
-0.0267,0
0.0111,0
0.0217,0
-0.0229,0
-0.0036,0
0.0246,0
-0.025,0
0.0137,0
-0.0041,0
0.004,0
-0.0179,0
0.0174,0
0.0241,0

